Deep-Edge: An Efficient Framework for Deep Learning Model Update on Heterogeneous Edge

Deep Learning (DL) model-based AI services are increasingly offered in a variety of predictive analytics services such as computer vision, natural language processing, speech recognition. However, the quality of the DL models can degrade over time due to changes in the input data distribution, thereby requiring periodic model updates. Although cloud data-centers can meet the computational requirements of the resource-intensive and time-consuming model update task, transferring data from the edge devices to the cloud incurs a significant cost in terms of network bandwidth and are prone to data privacy issues. With the advent of GPU-enabled edge devices, the DL model update can be performed at the edge in a distributed manner using multiple connected edge devices. However, efficiently utilizing the edge resources for the model update is a hard problem due to the heterogeneity among the edge devices and the resource interference caused by the co-location of the DL model update task with latency-critical tasks running in the background. To overcome these challenges, we present Deep-Edge, a load- and interference-aware, fault-tolerant resource management framework for performing model update at the edge that uses distributed training. This paper makes the following contributions. First, it provides a unified framework for monitoring, profiling, and deploying the DL model update tasks on heterogeneous edge devices. Second, it presents a scheduler that reduces the total re-training time by appropriately selecting the edge devices and distributing data among them such that no latency-critical applications experience deadline violations. Finally, we present empirical results to validate the efficacy of the framework using a real-world DL model update case-study based on the Caltech dataset and an edge AI cluster testbed.

==> data/interference.csv <==
0.758444786,0.819238901,0.808697224
0.698020458,0.764513016,0.855984449
0.691137314,0.76921773,0.771172762
0.650992393,0.772349834,0.791960478
0.734353065,0.727831364,0.814475536
0.704159498,0.742741346,0.764598608
0.685590744,0.770949841,0.794402122
0.654488087,0.757730484,0.75331378
0.752323151,0.779001951,0.807719469
0.700790405,0.734033108,0.815858364
0.698853254,0.762606621,0.785623312
0.711314917,0.760055304,0.873777866
0.687179565,0.767287493,0.775015831
0.694684505,0.751885653,0.765476704
0.684299946,0.762507915,0.798624277
0.643460751,0.754439116,0.795412302
0.745040655,0.81617856,0.776465893
0.690016985,0.755431175,0.741329432
0.640228748,0.774205685,0.850208282
0.692751408,0.805538177,0.892593384
0.688648939,0.802402496,0.860779762
0.707983732,0.773676395,0.844049215
0.683151245,0.767729521,0.825850248
0.704401016,0.751224995,0.861909628
0.729311228,0.798485279,0.859838009
0.727961779,0.794364691,0.826173067
0.710908175,0.794491053,0.862310648
0.722779512,0.847627878,0.783887148
0.682453632,0.771668434,0.790741444
0.70322752,0.808697939,0.823256016
0.712644815,0.857009888,0.784260035
0.694352865,0.790064096,0.81637311
0.73675704,0.786177397,0.783884048
0.703639746,0.732989073,0.839980364
0.694727421,0.781337023,0.80971837
0.707985163,0.766031742,0.786370039
0.713330984,0.726799488,0.802113533
0.695836782,0.719857931,0.74664259
0.702024937,0.74319768,0.861203909
0.693365574,0.766848803,0.770353079
0.678056955,0.770996809,0.800909042
0.697517872,0.795662403,0.825248003
0.714793682,0.794803143,0.8028965
0.690481901,0.79625535,0.778070927
0.702413559,0.816537857,0.799147129
0.69883132,0.764310122,0.797498703
0.689301968,0.776744604,0.907102346
0.698814869,0.819967747,0.847064972
0.701002121,0.819380999,0.811542749
0.692490816,0.759091377,0.810399294
0.691247463,0.767392397,0.803142548
0.690087795,0.772386551,0.768666506
0.687508106,0.78752327,0.76384449
0.727039814,0.79885149,0.764852524
0.736258268,0.7556355,0.840309381
0.661905527,0.775826454,0.786134958
0.687381029,0.782166243,0.81069684
0.686527491,0.762751579,0.808064699
0.696896553,0.767008543,0.768111229
0.680591106,0.727807045,0.820716858
0.694615364,0.729114056,0.802089214
0.719758034,0.755855322,0.771123648
0.687639713,0.739888191,0.810620308
0.71718359,0.701367617,0.771947622
0.695448875,0.811655045,0.782210827
0.68897438,0.788867235,0.836206675
0.703222275,0.869449615,0.800061703
0.736680269,0.807249308,0.884418964
0.704862595,0.745204687,0.801100254
0.708310604,0.795296192,0.792146683
0.696243525,0.822342873,0.819303036
0.701491833,0.734141827,0.795250416
0.714918852,0.772828341,0.887643337
0.708925962,0.778012514,0.845277309
0.673289537,0.776942492,0.858554125
0.702620506,0.765320301,0.850201845
0.696666241,0.780006647,0.820822239
0.699742794,0.757227421,0.788968563
0.69534874,0.749019623,0.760304451
0.690106869,0.775925159,0.736409664
0.692585468,0.779579163,0.850716829
0.697834492,0.758841991,0.843326569
0.688172102,0.738972187,0.790501356
0.697871923,0.736447096,0.759932756
0.706391811,0.791258097,0.833388567
0.696749687,0.790054798,0.837027073
0.689195395,0.755577087,0.762988806
0.71541667,0.80509901,0.78497529
0.699882984,0.783169985,0.865936756
0.729880333,0.780873537,0.758691549
0.706408739,0.788431168,0.853142262
0.710527897,0.852371454,0.818899632
0.698996782,0.830488682,0.780208826
0.694971561,0.769529343,0.807569027
0.707463503,0.80758667,0.802258015
0.689308643,0.783901691,0.791129589
0.693398952,0.76593852,0.760955095
0.699520826,0.765668869,0.800875902
0.715572834,0.768624783,0.881376505
0.692217827,0.755725384,0.852202177
0.691075087,0.775222301,0.820698977
0.692636728,0.779542923,0.849183798
0.695420265,0.776898623,0.826844931
0.708717585,0.750133038,0.793812037
0.698738098,0.729435682,0.740535259
0.739487171,0.779166222,0.729059458
0.691693306,0.745470762,0.836355209
0.656121969,0.794346094,0.839385986
0.753803015,0.755627632,0.809385061
0.722922087,0.747884035,0.803909779
0.683483124,0.761990547,0.716576815
0.68621707,0.776443005,0.907332897
0.700910091,0.851965427,0.854226828
0.704706907,0.831123829,0.80786705
0.694532871,0.756329536,0.771811247
0.689116716,0.790677071,0.708133698
0.708042622,0.808145285,0.857460737
0.70396471,0.791219473,0.800503731
0.68814826,0.800771952,0.831224442
0.697116613,0.821744204,0.80381918
0.71013546,0.770631075,0.794614077
0.696387291,0.765258074,0.79246068
0.695066929,0.748165607,0.837986946
0.691735268,0.769163847,0.805271864
0.693036318,0.807651043,0.919487238
0.707145691,0.776649237,0.836987734
0.697894573,0.790613174,0.842666864
0.743899107,0.744805813,0.831482649
0.690732479,0.762377501,0.779082298
0.70135498,0.806791544,0.824253559
0.69051981,0.827728033,0.826273203
0.700613737,0.802417994,0.770308971
0.70182848,0.862252235,0.791145802
0.695388556,0.769371271,0.788704634
0.698168755,0.77958703,0.789964914
0.702916384,0.780363798,0.847144842
0.706188679,0.768556356,0.798761606
0.700380802,0.817044258,0.844938993
0.709043741,0.777992487,0.800207853
0.692129612,0.758378029,0.800938368
0.694129467,0.754000664,0.868639231
0.708109617,0.744989395,0.817599058
0.693314791,0.743718386,0.894342661
0.717925549,0.780274153,0.793886185
0.679096699,0.766767979,0.795340061
0.694939613,0.737157583,0.798328638
0.697578669,0.824018002,0.767957449
0.699548483,0.729838371,0.834410667
0.739916086,0.775768518,0.879366875
0.722539186,0.825189114,0.832934618
0.687926531,0.799721241,0.849835634
0.701794147,0.787438631,0.813650608
0.703188658,0.779191256,0.816184282
0.700927496,0.790995121,0.837638378
0.710175514,0.85031724,0.766607523
0.697654486,0.785545588,0.800075531
0.701240778,0.7861166,0.764914989
0.692667961,0.766105413,0.79708004
0.737699032,0.774675846,0.781723738
0.709374428,0.777701139,0.79640913
0.719931364,0.770855665,0.797474861
0.68807292,0.76534009,0.777195692
0.696230173,0.776472569,0.812886
0.695233107,0.821617603,0.891936302
0.695379496,0.738259554,0.806014061
0.708725214,0.7490623,0.834289551
0.687828541,0.773401022,0.766738653
0.697112799,0.754065514,0.818734407
0.697852373,0.758861065,0.773067474
0.694194078,0.743706942,0.807917118
0.697964907,0.75158596,0.819197893
0.695676804,0.769688368,0.762298107
0.701090097,0.816957235,0.790302038
0.691605568,0.756756544,0.793884277
0.708575964,0.773671627,0.787027836
0.703543425,0.801147223,0.863710165
0.711035013,0.828899384,0.81259203
0.742917061,0.803681135,0.821240664
0.637532234,0.784383059,0.873203993
0.695963144,0.806397438,0.837590694
0.760382891,0.803569317,0.780991793
0.694446087,0.78257513,0.801444292
0.701229334,0.78193903,0.705981731
0.710836887,0.791221142,0.781556606
0.695764303,0.763184071,0.803045273
0.685193539,0.772516251,0.803207874
0.690189838,0.785835981,0.789650679
0.693104744,0.820165396,0.854619265
0.704296112,0.75683856,0.882150412
0.698191881,0.746659517,0.8334167
0.691032648,0.769804239,0.80573988
0.711643457,0.773538113,0.793223143
0.697170258,0.819642305,0.805004597
0.693886757,0.738799572,0.874386072
0.699792624,0.79858017,0.822272062
0.686342239,0.821220636,0.781957626
0.703216553,0.752839565,0.830141068
0.688529253,0.810670853,0.776808977
0.690951586,0.764139891,0.965786934
0.701318979,0.780953407,0.894160271

==> data/motivation.csv <==
0.052765429,0.052765429
0.0760535,0.0760535
0.095580459,0.095580459
0.088932872,0.088932872
0.081350327,0.081350327
0.07623601,0.07623601
0.066922784,0.066922784
0.071388602,0.071388602
0.074391961,0.074391961
0.05785048,0.05785048
0.011800408,0.011800408
0.001947582,0.001947582
0.017719507,0.017719507
0.037367582,0.037367582
0.024996638,0.024996638
0.006510973,0.006510973
0.08984673,0.08984673
0.096055165,0.096055165
0.096498445,0.096498445
0.084601238,0.084601238
0.054748733,0.054748733
0.068930384,0.068930384
0.015968491,0.015968491
0.011949012,0.011949012
0.002456241,0.002456241
0.01300182,0.01300182
0.006506802,0.006506802
0.012241136,0.012241136
0.028177999,0.028177999
0.033258069,0.033258069
0.08650418,0.08650418
0.092614468,0.092614468
0.025949708,0.025949708
0.013228987,0.013228987
0.07609864,0.07609864
0.049546216,0.049546216
0.012749214,0.012749214
0.031058064,0.031058064
0.062213481,0.062213481
0.061309745,0.061309745
0.033528026,0.033528026
0.000842259,0.000842259
0.021013415,0.021013415
0.006622331,0.006622331
0.016912888,0.016912888
0.004177258,0.004177258
0.013768322,0.013768322
0.026256629,0.026256629
0.060196723,0.060196723
0.035690442,0.035690442
0.002921979,0.002921979
0.057272882,0.057272882
0.007164177,0.007164177
0.085725331,0.085725331
0.100134466,0.100134466
0.095516568,0.095516568
0.088076472,0.088076472
0.084779751,0.084779751
0.018362551,0.018362551
0.019788428,0.019788428
0.004675609,0.004675609
0.022749892,0.022749892
0.080355071,0.080355071
0.050514159,0.050514159
0.036811829,0.036811829
0.017488837,0.017488837
0.037350633,0.037350633
0.011861205,0.011861205
0.010414077,0.010414077
0.040215514,0.040215514
0.047305211,0.047305211
0.042069126,0.042069126
0.013419975,0.013419975
0.014919439,0.014919439
0.051735805,0.051735805
0.05023008,0.05023008
0.07214451,0.07214451
0.0614031,0.0614031
0.010444369,0.010444369
0.036910522,0.036910522
0.020538173,0.020538173
0.009786822,0.009786822
0.023928903,0.023928903
0.02102857,0.02102857
0.02815812,0.02815812
0.059672347,0.059672347
0.009785151,0.009785151
0.05552194,0.05552194
0.011056614,0.011056614
0.045034103,0.045034103
0.057500425,0.057500425
0.037934631,0.037934631
0.036144001,0.036144001
0.025202702,0.025202702
0.005133811,0.005133811
0.007466785,0.007466785
0.015903221,0.015903221
0.013536868,0.013536868
0.008828715,0.008828715
0.013367906,0.013367906
0.014522374,0.014522374
0.021697054,0.021697054
0.000964766,0.000964766
0.039972816,0.039972816
0.012088396,0.012088396
0.055565737,0.055565737
0.040357154,0.040357154
0.008186324,0.008186324
0.001723324,0.001723324
0.054493569,0.054493569
0.031702472,0.031702472
0.03434985,0.03434985
0.02419258,0.02419258
0.042343953,0.042343953
0.016358434,0.016358434
0.011977103,0.011977103
0.014323976,0.014323976
0.012454934,0.012454934
0.026056728,0.026056728
0.035888291,0.035888291
0.024756575,0.024756575
0.033389888,0.033389888
0.061901746,0.061901746
0.03176578,0.03176578
0.005176454,0.005176454
0.021922924,0.021922924
0.037949444,0.037949444
0.022910345,0.022910345
0.021857272,0.021857272
0.009397779,0.009397779
0.015326114,0.015326114
0.008998981,0.008998981
0.088069539,0.088069539
0.089138509,0.089138509
0.087013646,0.087013646
0.030879919,0.030879919
0.056971777,0.056971777
0.053175373,0.053175373
0.057991918,0.057991918
0.056460923,0.056460923
0.045037956,0.045037956
0.039589164,0.039589164
0.013747636,0.013747636
0.013053056,0.013053056
0.00505497,0.00505497
0.002431591,0.002431591
0.014329294,0.014329294
0.028911173,0.028911173
0.009206125,0.009206125
0.001539397,0.001539397
0.009902963,0.009902963
0.039182927,0.039182927
0.67250399,0.67250399
0.969328268,0.969328268
1.157647956,1.157647956
1.435986578,1.435986578
1.884318888,1.884318888
1.094710786,1.094710786
0.897397478,0.897397478
1.296247421,1.296247421
1.224803198,1.224803198
0.943109676,0.943109676
1.626290962,1.626290962
1.318061477,1.318061477
1.1852454,1.1852454
1.334474428,1.334474428
0.868258733,0.868258733
0.864311634,0.864311634
0.819275199,0.819275199
0.724742471,0.724742471
1.111239723,1.111239723
0.684277855,0.684277855
1.119611249,1.119611249
1.012331904,1.012331904
0.750089229,0.750089229
0.866868199,0.866868199
1.010086219,1.010086219
0.955107224,0.955107224
1.617717241,1.617717241
1.235943531,1.235943531
1.247306523,1.247306523
1.433232245,1.433232245
1.156577301,1.156577301
1.067639761,1.067639761
1.084566187,1.084566187
0.747768354,0.747768354
0.949744963,0.949744963
1.066328429,1.066328429
1.594449512,1.594449512
1.44830987,1.44830987
1.237943703,1.237943703
0.719106017,0.719106017
0.749794541,0.749794541
0.863615698,0.863615698
0.458828758,0.458828758
0.941772834,0.941772834
0.822528444,0.822528444
0.7754586,0.7754586
0.61426356,0.61426356
0.817125383,0.817125383
1.023305835,1.023305835
1.379291815,1.379291815
1.120963641,1.120963641
0.583343573,0.583343573
0.761487448,0.761487448
0.691367416,0.691367416
0.454421401,0.454421401
0.128735491,0.128735491
0.209518364,0.209518364
0.254788211,0.254788211
1.321405934,1.321405934
0.728215207,0.728215207
1.272765727,1.272765727
0.737314434,0.737314434
0.775746442,0.775746442
1.355104424,1.355104424
1.506717234,1.506717234
1.185859052,1.185859052
0.506654651,0.506654651
0.982987435,0.982987435
0.106669815,0.106669815
1.170526527,1.170526527
1.297953628,1.297953628
0.736401124,0.736401124
0.047346479,0.047346479
0.65540027,0.65540027
0.699350303,0.699350303
1.127880145,1.127880145
0.868881076,0.868881076
0.785647312,0.785647312
0.520709414,0.520709414
0.263698835,0.263698835
0.274907498,0.274907498
0.274081443,0.274081443
0.427847751,0.427847751
0.310847076,0.310847076
0.935862215,0.935862215
0.490755471,0.490755471
0.589582099,0.589582099
0.777544895,0.777544895
1.072010202,1.072010202
0.980435041,0.980435041
0.823613018,0.823613018
0.978402824,0.978402824
0.900255929,0.900255929
0.724178966,0.724178966
0.961225462,0.961225462
1.126743832,1.126743832
0.59156529,0.59156529
0.306805411,0.306805411
0.439454453,0.439454453
0.503953056,0.503953056
0.336577849,0.336577849
0.473295945,0.473295945
0.107335705,0.107335705
0.868761558,0.868761558
0.898038112,0.898038112
1.186885982,1.186885982
1.664756773,1.664756773
1.512008098,1.512008098
1.319727805,1.319727805
1.050553945,1.050553945
1.293318474,1.293318474
1.042395417,1.042395417
0.4822534,0.4822534
0.826939797,0.826939797
0.819824075,0.819824075
0.589118098,0.589118098
0.930806223,0.930806223
0.835853956,0.835853956
1.289087957,1.289087957
1.566374616,1.566374616
0.817177967,0.817177967
1.338585214,1.338585214
1.022552569,1.022552569
0.91187208,0.91187208
0.897521167,0.897521167
1.926968308,1.926968308
2.585574838,2.585574838
2.617814751,2.617814751
2.450033322,2.450033322
2.606370888,2.606370888
2.60228878,2.60228878
2.224590329,2.224590329
2.274420528,2.274420528
2.07404807,2.07404807
1.592542441,1.592542441
1.596482561,1.596482561
1.487971014,1.487971014
1.499472555,1.499472555
1.718791898,1.718791898
2.047333177,2.047333177
2.013732972,2.013732972
2.065504323,2.065504323
2.356936088,2.356936088
1.430829761,1.430829761
1.664784057,1.664784057
1.513611419,1.513611419
1.509543515,1.509543515
1.867790557,1.867790557
1.849220554,1.849220554
1.80843161,1.80843161
1.626396723,0.328445501
0.937082151,0.087756255
0.954675315,0.246731757
1.466628421,0.00992335
1.081982158,0.051116087
1.156275045,0.017572653
1.375818294,0.110953372
1.27018011,0.00466096
1.123820909,0.043906561
1.410068878,0.014114491
0.520831686,0.038869817
0.325252321,0.040470634
0.60657249,0.027008612
0.562099824,0.082525978
0.975355038,0.125570705
0.984025656,0.156505288
0.491699169,0.014570226
0.090901192,0.032827381
0.652252867,0.027573035
1.43002323,0.070791387
1.571411659,0.101762782
1.54064541,0.051090847
1.519889587,0.107190364
1.233028106,0.102612205
1.22300974,0.014204655
1.064183816,0.073745831
1.524602811,0.172352235
1.247842641,0.002228231
1.380824312,0.027855054
1.352663502,0.00531052
1.562616561,0.174543474
1.156231616,0.05207679
0.813519716,0.041873038
1.203033102,0.036445129
1.613571196,0.156614094
1.488263682,0.103317483
0.975793344,0.083685738
1.273953191,0.046639553
1.251172804,0.155368351
1.109375653,0.040804443
1.21005362,0.079438624
1.042522192,0.149720669
0.897088387,0.122276285
0.563739061,0.056112409
1.086374833,0.026019858
1.42808976,0.053965472
1.325283393,0.037286862
0.564317752,0.129494261
1.107684005,0.024780501
1.923661431,0.092717448
2.080979393,0.05626054
1.801163958,0.29720764
1.785398417,0.436362916
1.596971099,0.123968665
0.508530583,0.092312965
0.827637923,0.190511358
0.451538048,0.119993768
2.022843815,0.112640716
2.590369247,0.195610903
2.210678033,0.07972794
1.819196872,0.102368482
1.847533397,0.040360638
2.0410633,0.054477998
2.234333609,0.079370345
1.747348475,0.103052509
1.045203893,0.113428922
0.55499387,0.127400098
0.623565014,0.16554356
0.832867865,0.176253136
0.945807378,0.062392015
0.727820914,0.130134602
1.538822372,0.131505709
1.084859749,0.091424028
1.837890914,0.123740682
1.867548394,0.157098901
1.252181402,0.097485491
0.388829504,0.014453675
0.784402331,0.064512233
1.351504055,0.100299212
1.81820649,0.013660372
1.40895842,0.121541336
1.010488555,0.018985794
1.043666646,0.132623866
1.072686857,0.09212988
1.52359904,0.045818139
1.265537854,0.009546038
1.258682411,0.021870177
1.422010335,0.123985198
1.170584466,0.128256831
1.139964283,0.162046432
1.031269243,0.125319669
1.703816629,0.071217798
2.199749912,0.030966495
1.404880966,0.084021057
0.5299084,0.107241948
0.961862388,0.133200881
1.318546825,0.1312275
1.097385341,0.176709062
0.362649562,0.040450813
0.000832796,0.078678906
0.237255686,0.01280784
0.117197672,0.046008387
0.053163933,0.112134648
0.198199136,0.116796331
0.442570465,0.113625271
0.343948923,0.007655106
0.960783062,0.046830597
1.624376124,0.008497054
0.181543984,0.132148423
1.364624952,0.143303847
1.291991323,0.073970884
1.498044903,0.138672168
0.777548412,0.091522315
1.068694369,0.160192267
1.516735331,0.173233883
0.717389924,0.221144659
0.73455258,0.026027876
0.6024325,0.065426002
1.576499951,0.010578644
0.800279474,0.070156956
1.244075754,0.120932082
1.258658532,0.12829316
1.305029753,0.111494902
1.421608956,0.067033083
1.329986327,0.023284024
1.425827821,0.075681051
1.009695918,0.103875786
1.061073851,0.102322172
1.772810677,0.111749491
1.684364142,0.053009929
1.386895156,0.012835956
1.017399871,0.012967908
1.157075012,0.058423245
1.4998036,0.045953569
0.906718971,0.12207246
0.884753244,0.049202664
1.008020828,0.049345067
1.130632728,0.024034112
1.333631087,0.020177651
1.260950929,0.117093856
1.603003435,0.004141502
1.443880514,0.032331869
1.260856107,0.169589028
1.163773577,0.001818795
1.606297634,0.00228826
1.548725828,0.029489175
0.999899928,0.096283253
1.263823595,0.000146117
0.847103745,0.113427431
1.006976858,0.213880464
0.842924105,0.040415718
0.376088331,0.072029064
0.204090903,0.116729686
1.150117088,0.211902309
0.788539931,0.036460802
0.995862183,0.025088671
1.229305406,0.00641336
1.251748871,0.177416872
0.658904271,0.041351838
0.769229776,0.073507094
0.292347057,0.034852607
0.639791114,0.033643467
0.483031292,0.118344445
0.775711721,0.010550315
0.712140156,0.000276996
0.746278981,0.089635709
0.668408715,0.171925866
1.535535441,0.116919889
0.59708492,0.264337618
0.366658885,0.155614297
0.384602747,0.132924714
0.195585453,0.113635338
0.275378947,0.221448059
0.069206178,0.111299336
0.699100235,0.085770867
1.261764598,0.033715558
0.48234282,0.157730203
0.631681535,0.104029145
0.826407526,0.106465187
0.904085689,0.06650465
1.068970737,0.108641681
1.191404611,0.087626487
0.733657707,0.075167407
0.229727325,0.06070703
0.600252696,0.00792431
0.710069047,0.0285493
0.609899865,0.07651435
0.633324804,0.064922926
1.013036564,0.150194213
1.182184353,0.083177462
0.600756893,0.043087492
0.59790266,0.024492626
1.266011391,0.014650251
0.908120297,0.020382427
1.052331231,0.007303752
1.176062964,0.107788541
0.920282763,0.072132844
0.917025582,0.074757858
1.643825628,0.097206213
1.685393976,0.115567134
1.296691248,0.029081634
